Geometric compactification of moduli spaces of half-translation structures on surfaces

In this paper, we give an equivariant compactification of the space PFlat(S) of homothety classes of half-translation structures on a compact, connected, orientable surface S. We introduce the space PMix(S) of homothety classes of mixed structures on S, that are CAT(0) tree-graded spaces in the sense of Drutu and Sapir, with pieces which are R-trees and completions of surfaces endowed with half-translation structures. Endowing Mix(S) with the equivariant Gromov topology, and using asymptotic cone techniques, we prove that PMix(S) is an equivariant compactification of PFlat(S), thus allowing us to understand in a geometric way the degenerations of half-translation structures on S. We finally compare our compactification to the one of Duchin-Leininger-Rafi, based on geodesic currents on S, by the mean of the translation distances of the elements of the covering group of S.

==> cas1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{cas1.pdf}%
\end{picture}%
\setlength{\unitlength}{3771sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1642,1398)(-824,545)
\end{picture}%

